Deep frequency principle towards understanding why deeper learning is faster

Understanding the effect of depth in deep learning is a critical problem. In this work, we utilize the Fourier analysis to empirically provide a promising mechanism to understand why feedforward deeper learning is faster. To this end, we separate a deep neural network, trained by normal stochastic gradient descent, into two parts during analysis, i.e., a pre-condition component and a learning component, in which the output of the pre-condition one is the input of the learning one. We use a filtering method to characterize the frequency distribution of a high-dimensional function. Based on experiments of deep networks and real dataset, we propose a deep frequency principle, that is, the effective target function for a deeper hidden layer biases towards lower frequency during the training. Therefore, the learning component effectively learns a lower frequency function if the pre-condition component has more layers. Due to the well-studied frequency principle, i.e., deep neural networks learn lower frequency functions faster, the deep frequency principle provides a reasonable explanation to why deeper learning is faster. We believe these empirical studies would be valuable for future theoretical studies of the effect of depth in deep learning.

==> pic/verydeepnn/________.txt <==
实验细节：
结构：每层30个神经元，分别有20、40、60、80层神经元
激活函数：tanh
数据集：mnist 且 60000个点作为训练点，10000个点作为测试点
算LFR：真实的Label
训练过程：37+90+70+70 一共经历了4个训练阶段
最后的激活函数：交叉熵+sorfmax+one-hot
第一阶段：37个epoch，默认的sgd（随机梯度下降，keras里默认的）
第二阶段：90个epoch，adam训练器，lr=0.0001
第三阶段：70个epoch，adam训练器，lr=0.00001
第四阶段：70个epoch，adam训练器，lr=0.000005
batch-size=256固定随机种子
